Risk reversal for least squares estimators under nested convex constraints

In constrained stochastic optimization, one expects that restricting the feasible set, provided it still contains the true parameter, should not increase the statistical risk of the corresponding projection estimator. We show that this intuition can fail, even in basic settings. We investigate this phenomenon in the Gaussian sequence model. Given a compact, convex set $\Theta \subseteq \mathbb{R}^d$, one observes \[ Y = \theta^\star + \sigma Z, \qquad Z \sim N(0, I_d), \] and seeks to estimate an unknown $\theta^\star \in \Theta$. Here, the maximum likelihood estimator over $\Theta$ coincides with the least squares estimator (LSE), given by the Euclidean projection of $Y$ onto $\Theta$. We construct an explicit example exhibiting \emph{risk reversal}: for sufficiently large noise, there exist nested compact convex sets $\Theta_S \subsetneq \Theta_L$ and $\theta^\star \in \Theta_S$ such that the LSE constrained to $\Theta_S$ has strictly larger squared-error risk than the LSE constrained to $\Theta_L$. Moreover, we demonstrate that risk reversal can persist at the level of worst-case risk. Finally, we show that the phenomenon is not specific to Gaussian noise or squared-error risk, extending our results beyond both settings. We clarify this phenomenon by contrasting noise regimes. In the vanishing-noise limit, the risk is governed at first order by the statistical dimension of the tangent cone, and risk reversal cannot occur at the leading $\sigma^2$ scale. In the diverging-noise regime, the risk instead depends on the global geometry of the constraint sets, and the embedding of $\Theta_S$ within $\Theta_L$ can reverse the risk ordering. These results reveal a previously unrecognized failure mode of the LSE. They demonstrate that in sufficiently noisy settings, tightening a constraint can paradoxically degrade statistical performance.

==> risk_difference_single_plot_multi_c.csv <==
sigma,diff_c02,diff_c05,diff_c09,diff_c10,diff_c20,diff_c50
0.01,-4.3716704181099885e-05,-3.524163823495667e-05,-2.6673770835657417e-05,-2.5000000000000005e-05,-1.4758361765043327e-05,-6.2832958189001245e-06
0.010215758119800971,-4.562350177121533e-05,-3.677877769038679e-05,-2.7837204422462713e-05,-2.6090428490569872e-05,-1.5402079290752938e-05,-6.557355209924413e-06
0.010436171396227949,-4.761346841805127e-05,-3.8382962772064146e-05,-2.905138365446556e-05,-2.72284183528616e-05,-1.607387393365907e-05,-6.843368287671947e-06
0.010661340268065025,-4.969023171796688e-05,-4.005711781842974e-05,-3.0318521911557724e-05,-2.8416044077866208e-05,-1.677497033730266e-05,-7.141856437765526e-06
0.010891367341144636,-5.1857577492698486e-05,-4.1804294719202956e-05,-3.16409291149309e-05,-2.9655470639938e-05,-1.7506646560673028e-05,-7.453363787177511e-06
0.011126357435103342,-5.411945669069741e-05,-4.362767847880288e-05,-3.302101593793181e-05,-3.094895744341985e-05,-1.8270236408036823e-05,-7.778458196142316e-06
0.01136641763114649,-5.6479992589485376e-05,-4.553059302243123e-05,-3.446129820058312e-05,-3.229886244140945e-05,-1.906713186038764e-05,-8.11773229333352e-06
0.011611657320843361,-5.8943488312155313e-05,-4.7516507255399235e-05,-3.596440145578067e-05,-3.3707646434173817e-05,-1.9898785612948398e-05,-8.47180455619232e-06
0.011862188255975197,-6.151443467172116e-05,-4.958904138674553e-05,-3.753306577552772e-05,-3.5177877555048965e-05,-2.076671372335243e-05,-8.841320438376793e-06
0.012118124599458633,-6.419751835761488e-05,-5.175197352867174e-05,-3.9170150745930434e-05,-3.671223595200111e-05,-2.1672498375330484e-05,-9.226953546387327e-06
0.012379582977367944,-6.699763047925594e-05,-5.4009246583827e-05,-4.08786406800616e-05,-3.831351867338454e-05,-2.2617790762942083e-05,-9.62940686751315e-06
0.01264668253207964,-6.9919875482266e-05,-5.636497543299568e-05,-4.266165005819387e-05,-3.998464476680207e-05,-2.360431410060845e-05,-1.0049414051338163e-05
0.012919544976563769,-7.296958045358441e-05,-5.8823454436292066e-05,-4.4522429205320934e-05,-4.1728660600363546e-05,-2.4633866764435e-05,-1.0487740747142657e-05
0.013198294649846518,-7.615230483244515e-05,-6.13891652615349e-05,-4.64643702163154e-05,-4.354874541604181e-05,-2.570832557054869e-05,-1.0945185999638446e-05
0.013483058573669528,-7.947385054491955e-05,-6.406678505407411e-05,-4.8491013139525675e-05,-4.544821712525083e-05,-2.6829649196427583e-05,-1.1422583705582146e-05
0.01377396651037166,-8.294027258049846e-05,-6.686119496296127e-05,-5.060605243008315e-05,-4.7430538357210006e-05,-2.7999881751458768e-05,-1.1920804133921581e-05
0.014071151022019586,-8.655789002999463e-05,-6.977748903900757e-05,-5.2813343684684496e-05,-4.9499322771120725e-05,-2.922115650323386e-05,-1.2440755512246808e-05
0.014374747530814233,-9.03332976048874e-05,-7.282098352094998e-05,-5.5116910670126025e-05,-5.165834164366247e-05,-3.0495699766374957e-05,-1.2983385682437533e-05
0.014684894380800447,-9.427337765910728e-05,-7.599722652665252e-05,-5.7520952658402026e-05,-5.3911530743816144e-05,-3.182583496097974e-05,-1.3549683828525003e-05
0.015001732900908183,-9.838531273517704e-05,-7.931200816701069e-05,-6.002985208173974e-05,-5.6262997507547765e-05,-3.321398684808484e-05,-1.4140682279918513e-05
0.015325407469353815,-0.00010267659865757958,-8.277137110099544e-05,-6.264818252152468e-05,-5.871702852543142e-05,-3.4662685949867424e-05,-1.4757458393283287e-05
0.015656065579430962,-0.00010715505819722078,-8.638162155107763e-05,-6.538071704568032e-05,-6.127809735686072e-05,-3.617457316264382e-05,-1.5401136516500724e-05
0.015993857906720838,-0.00011182885533189769,-9.014934079911441e-05,-6.823243690970023e-05,-6.395087268509415e-05,-3.775240457107388e-05,-1.607289003829066e-05
0.016338938377752635,-0.00011670651012876641,-9.40813971836523e-05,-7.120854063719412e-05,-6.674022682799947e-05,-3.939905647234665e-05,-1.677394352723259e-05
0.01669146424014541,-0.00012179691427594179,-9.818495862051917e-05,-7.431445349650201e-05,-6.965124462001324e-05,-4.111753061950731e-05,-1.750557496408474e-05
0.017051596134263304,-0.0001271093472915411,-0.00010246750566952868,-7.755583739065062e-05,-7.268923268150581e-05,-4.291095969348292e-05,-1.8269118071470526e-05
0.017419498166416723,-0.00013265349343971863,-0.00010693684517111608,-8.093860117868142e-05,-7.585972909244888e-05,-4.478261301378171e-05,-1.9065964745179192e-05
0.017795337983642974,-0.00013843945938453027,-0.00011160112447776579,-8.446891144716563e-05,-7.916851348802159e-05,-4.67359024982774e-05,-1.9897567591512964e-05
0.018179286850100337,-0.00014447779261380955,-0.00011646884630617341,-8.815320375154216e-05,-8.262161759455775e-05,-4.877438888294209e-05,-2.0765442575305975e-05
0.018571519725110345,-0.00015077950066663912,-0.00012154888423721551,-9.199819434776977e-05,-8.622533622504067e-05,-5.090178821286583e-05,-2.1671171783442197e-05
0.018972215342883993,-0.00015735607119947122,-0.0001268504988919851,-9.601089243568145e-05,-8.99862387541907e-05,-5.312197861639633e-05,-2.261640630891017e-05
0.019381556293967973,-0.00016421949292747302,-0.000132383354813378,-0.00010019861293635775,-9.391118109406237e-05,-5.543900737474679e-05,-2.3602869260651776e-05
0.019799729108448294,-0.00017138227747927516,-0.00013815753808400706,-0.00010456898982681321,-9.800731819198367e-05,-5.7857098299960265e-05,-2.463235890469217e-05
0.020226924340949033,-0.00017885748220496133,-0.00014418357471255878,-0.00010912999005630394,-0.00010228211707361912,-6.038065943467946e-05,-2.5706751942276932e-05
0.02066333665746499,-0.00018665873397887646,-0.00015047244982211003,-0.00011388992806962386,-0.00010674337045493411,-6.301429108775819e-05,-2.682800693099176e-05
0.021109164924067902,-0.0001948002540406472,-0.00015703562767538495,-0.0001188574809638667,-0.00011139921094787466,-6.576279422036436e-05,-2.7998167855102104e-05
0.021564612297526455,-0.0002032968839196941,-0.0001638850725734555,-0.00012404170430628135,-0.00011625812588565731,-6.863117919785912e-05,-2.9219367851620562e-05
0.022029886317881567,-0.00021216411249049824,-0.0001710332706659835,-0.00012945204864205773,-0.00012132897279469639,-7.162467492340916e-05,-3.0493833098894484e-05
0.022505199003019106,-0.00022141810420794292,-0.0001784932527127652,-0.00013509837672213537,-0.00012662099554137306,-7.474873836998085e-05,-3.1823886874803194e-05
0.022990766945282903,-0.00023107572857419503,-0.00018627861783806452,-0.0001409909814824375,-0.00013214384118307826,-7.8009064528092e-05,-3.3211953791961485e-05
0.02348681141017256,-0.00024115459089085468,-0.00019440355832104852,-0.00014714060480731185,-0.000137907577554253,-8.141159678745738e-05,-3.4660564217651275e-05
0.023993558437170444,-0.0002516730643524191,-0.0002028828854675059,-0.00015355845711137483,-0.00014392271161947824,-8.496253777145058e-05,-3.617235888653741e-05
0.024511238942744297,-0.0002626503235395749,-0.0002117320566100174,-0.00016025623777546246,-0.00015020020862707614,-8.866836064413486e-05,-3.7750093714577354e-05
0.025040088825572182,-0.0002741063793733729,-0.00022096720328579805,-0.0001672461564739387,-0.0001567515120981362,-9.253582091047445e-05,-3.939664482289964e-05
0.02558034907403766,-0.0002860621155940001,-0.00023060516064357325,-0.00017454095543223815,-0.0001635885646874049,-9.65719687312365e-05,-4.1115013780809707e-05
0.02613226587604435,-0.00029853932683065554,-0.00024066349813310097,-0.00018215393265522226,-0.00017072382995406805,-0.00010078416177503502,-4.290833307748045e-05
0.02669609073119979,-0.00031156075833192347,-0.0002511605515332826,-0.0001900989661686861,-0.00017817031508211286,-0.00010518007863094303,-4.477987183230226e-05
0.02727208056541976,-0.00032515014742907054,-0.0002621154563772478,-0.00019839053931821455,-0.00018594159459168656,-0.00010976773280612533,-4.6733041754302626e-05
0.027860497848005317,-0.00033933226680785665,-0.0002735481828353468,-0.0002070437671714986,-0.0001940518350846773,-0.0001145554873340078,-4.877140336149793e-05
0.028461610711245783,-0.0003541329696677344,-0.00028547957211963785,-0.00021607442407224728,-0.00020251582106962517,-0.00011955207001961249,-5.089867247151604e-05
0.02907569307260234,-0.0003695792368507669,-0.00029793137447623575,-0.00022549897239592152,-0.00021134898191304397,-0.00012476658934985207,-5.3118726975321035e-05
0.029703024759527824,-0.0003856992260261729,-0.00031092628883477695,-0.00023533459255971117,-0.00022056741996628068,-0.00013020855109778442,-5.543561390638867e-05
0.03034389163697955,-0.00040252232302015977,-0.00032448800418728057,-0.00024559921434146135,-0.00023018793991918943,-0.0001358878756510982,-5.785355681821899e-05
0.030998585737683465,-0.0004200791953846219,-0.00033864124277183924,-0.00025631154956464163,-0.00024022807943412816,-0.00014181491609641718,-6.0376963483634515e-05
0.031667405395208646,-0.0004384018483023443,-0.0003534118051398554,-0.0002674911262089375,-0.00025070614111612243,-0.00014800047709238949,-6.301043392990065e-05
0.03235065537991316,-0.0004575236829306384,-0.0003688266171889839,-0.000279158324008651,-0.0002616412258774761,-0.00015445583456596826,-6.575876882431396e-05
0.033048647037823106,-0.00047747955728975997,-0.00038491377924751934,-0.000291334411603802,-0.0002730532677576535,-0.00016119275626778765,-6.862697822554713e-05
0.03376169843250776,-0.0004983058498070972,-0.0004017026172996957,-0.00030404158531164964,-0.0002849630702618992,-0.00016822352322410272,-7.162029071670125e-05
0.03449013449001628,-0.0005200405256329887,-0.00041922373644529855,-0.0003173030095893237,-0.00029739234428485274,-0.00017556095212440694,-7.474416293671681e-05
0.03523428714694114,-0.0005427232058490344,-0.0004375090766910231,-0.0003311428592613143,-0.00031036374768827547,-0.00018321841868552795,-7.800428952751655e-05
0.03599449550167628,-0.0005663952396950821,-0.0004565919711752948,-0.00034558636358880614,-0.00032390092660504845,-0.0001912098820348021,-8.140661351501506e-05
0.0367711059689389,-0.0005910997799465487,-0.00047650720693269476,-0.0003606598522611931,-0.00033802855854473356,-0.00019954991015677214,-8.495733714291838e-05
0.03756447243762495,-0.0006168818615794805,-0.000497291088308746,-0.000376390803393606,-0.0003527723973792712,-0.00020825370644979616,-8.86629331790619e-05
0.03837495643207067,-0.0006437884838667619,-0.0005189815031406797,-0.00039280789361796045,-0.0003681593202908306,-0.0002173371374409813,-9.253015671489948e-05
0.03920292727679347,-0.0006718686960551264,-0.0005416179918248152,-0.0004099410503588314,-0.0003842173767673894,-0.00022681676170996335,-9.656605747965241e-05
0.04004876226478697,-0.0007011736867791474,-0.0005652418193964555,-0.0004278215063894473,-0.00040097583973535626,-0.0002367098600742568,-0.00010077799269156515
0.040912846829447624,-0.0007317568773752231,-0.0005898960507537134,-0.0004464818567672705,-0.00041846525892246076,-0.0002470344670912081,-0.00010517364046969807
0.0417955747202103,-0.0007636740192656388,-0.0006156256291623735,-0.00046595611825293306,-0.00043671751654817065,-0.000257809403933968,-0.00010976101383070253
0.04269734818197364,-0.000796983295590248,-0.0006424774581849188,-0.0004862797913208663,-0.00045576588544317203,-0.000269054312701425,-0.00011454847529609557
0.04361857813839667,-0.000831745427271044,-0.0006705004871830695,-0.0005074899248746525,-0.00047564508970385385,-0.00028078969222463843,-0.0001195447521366639
0.044559684379149866,-0.0008680237837029455,-0.0006997458005496848,-0.0005296251837850713,-0.000496391367992363,-0.0002930369354350417,-0.00012475895228178098
0.04552109575120688,-0.0009058844982726235,-0.0007302667108327247,-0.0005527259193739734,-0.0005180425395976361,-0.00030581836836254795,-0.0001302005809226492
0.04650325035426292,-0.0009453965889159063,-0.0007621188559209947,-0.0005768342429724454,-0.0005406380733778136,-0.00031915729083463245,-0.00013587955783972124
0.047506595740369854,-0.0009866320839335637,-0.0007953603004688646,-0.0006019941026873829,-0.0005642191597097317,-0.0003330780189505992,-0.00014180623548589984
0.04853158911787856,-0.0010296661532948233,-0.0008300516417448431,-0.0006282513635163978,-0.0005888287855766471,-0.0003476059294084514,-0.00014799141785847123
0.04957869755978124,-0.0010745772456679497,-0.0008662561200969581,-0.0006556538909571038,-0.0006145118129310646,-0.00036276750576517123,-0.00015444638019417966
0.050648398216549186,-0.0011214472314277268,-0.0009040397342363275,-0.0006842516382632084,-0.0006413150604755358,-0.0003785903867147436,-0.00016118288952334425
0.05174117853356254,-0.001170361551900507,-0.0009434713615490676,-0.0007140967375064609,-0.000669287389010498,-0.0003951034164719287,-0.0001682132261204897
0.0528575364732313,-0.001221409375118901,-0.0009846228836558608,-0.000745243594610462,-0.0006984797905047442,-0.00041233669735362766,-0.00017555020589058758
0.05399798074190886,-0.0012746837583700525,-0.0010275693174480773,-0.0007777489885295798,-0.00072894548105089,-0.0004303216446537028,-0.0001832072037317278
0.0551630310217012,-0.0013302818178337883,-0.0010723889518393104,-0.0008116721747537619,-0.000760739997875292,-0.0004490910439112741,-0.00019119817791679638
0.05635321820727766,-0.0013883049056199082,-0.0011191634904816267,-0.0008470749933279333,-0.0007939213005792626,-0.0004686791106768985,-0.000199537695538617
0.0575690846477913,-0.0014488587945273442,-0.0011679782007066998,-0.0008840219815828968,-0.0008285498767961399,-0.0004891215528855803,-0.00020824095906493592
0.058811184394018313,-0.001512053870861956,-0.0012189220689633033,-0.0009225804917832167,-0.0008646888524568058,-0.0005104556359503084,-0.0002173238340516556
0.060080083450830477,-0.0015780053356645293,-0.0012720879630345814,-0.0009628208139065922,-0.0009024041068646886,-0.0005327202506947954,-0.00022680287806484795
0.061376360035114146,-0.0016468334147157248,-0.0013275728013307378,-0.0010048163037784889,-0.0009417643927899892,-0.0005559559842492406,-0.00023669537086425368
0.06270060483925449,-0.0017186635777008629,-0.0013854777295658044,-0.0010486435167956555,-0.0009828414618020856,-0.0005802051940383677,-0.00024701934590330927
0.06405342130030464,-0.0017936267669340553,-0.0014459083051405496,-0.0010943823474822705,-0.0010257101950685798,-0.0006055120849966108,-0.0002577936232031051
0.06543542587496194,-0.0018718596360585982,-0.0015089746895676224,-0.0011421161751331262,-0.0010704487398594097,-0.0006319227901511971,-0.0002690378436602213
0.0668472483204777,-0.00195350479915884,-0.0015747918492897569,-0.0011919320158093596,-0.001117138652004902,-0.0006594854547200477,-0.00028077250485096473
0.0682895319816272,-0.002038711090737551,-0.001643479765257068,-0.0012439206809637961,-0.0011658650445674208,-0.0006882503238777745,-0.0002930189983972914
0.06976293408387158,-0.002127633837032789,-0.001715163651645521,-0.0012981769429850744,-0.0012167167429976526,-0.0007182698343497843,-0.0003057996489625168
0.0712681260328451,-0.0022204351391688303,-0.0017899741841152866,-0.0013547997079623474,-0.0012697864470583736,-0.0007495987100014606,-0.00031913775494791683
0.07280579372030364,-0.0023172841686573183,-0.0018680477380250415,-0.001413892195985463,-0.0013251708998108513,-0.0007822940615966611,-0.0003330576309643852
0.07437663783667461,-0.002418357475787333,-0.0019495266370365238,-0.0014755621293093394,-0.0013829710639719646,-0.0008164154909074055,-0.00034758465215659583
0.07598137419035052,-0.0025238393114665808,-0.002034559412562505,-0.0015399219287255345,-0.0014432923059635163,-0.0008520251993645268,-0.00036274530046045105
0.07762073403387089,-0.0026339219631003148,-0.0021233010745311132,-0.0016070889184989579,-0.0015062445879892306,-0.0008891881014473479,-0.00037856721287814676
0.07929546439714281,-0.0027488061051204075,-0.0022159133939601665,-0.0016771855402433738,-0.0015719426684896358,-0.0009279719430191052,-0.000395079231858865
0.08100632842785006,-0.0028687011648034356,-0.0023125651978565492,-0.001750339576125502,-0.001640506311340177,-0.0009684474248238058,-0.0004123114578769194
0.08275410573920731,-0.002993825704044738,-0.0024134326769782726,-0.0018266843818046693,-0.001712060504173976,-0.0010106883313696804,-0.0004302953043032148
0.08453959276521758,-0.0031244078177843733,-0.0025186997070202515,-0.001906359129532624,-0.0017867356862272072,-0.0010547716654341621,-0.0004490635546700421
0.08636360312359385,-0.0032606855498112223,-0.002628558183809244,-0.001989509061856636,-0.0018646679861224077,-0.0011007777884355714,-0.000468650422433593
0.08822696798651224,-0.0034029073267033668,-0.0027432083731190908,-0.0020762857563884525,-0.0019459994700232637,-0.0011487905669274366,-0.0004890916133431606
0.09013053645936328,-0.0035513324106956207,-0.0028628592757438467,-0.002166847402121669,-0.0020308784006131536,-0.0011988975254824605,-0.0005104243905306874
0.09207517596767575,-0.0037062313722998836,-0.002987729008494376,-0.0022613590878012976,-0.002119459507369613,-0.0012511900062448502,-0.0005326876424393443
0.09406177265238869,-0.003867886583539871,-0.0031180452018129507,-0.0023599931028712015,-0.0022119042686274135,-0.001305763335441878,-0.0005559219537149577
0.09609123177365127,-0.004036592732699264,-0.0032540454147306115,-0.002462929251547968,-0.0023083812059443917,-0.0013627169971581728,-0.0005801696791895208
0.09816447812333551,-0.004212657361521766,-0.0033959775679238318,-0.002570355180593801,-0.0024090661913067036,-0.0014221548146895772,-0.0006054750210916426
0.10028245644644895,-0.004396401425842256,-0.003544100395659844,-0.002682466721385936,-0.0025141427677334823,-0.0014841851398071223,-0.0006318841096247104
0.10244613187163977,-0.004588159880671068,-0.003698683917454538,-0.0027994682469061243,-0.002623802483865351,-0.0015489210502761643,-0.0006594450870596362
0.1046564903509905,-0.0047882822907980025,-0.0038600099303027395,-0.0029215730443010084,-0.0027382452431467417,-0.0016164805559907456,-0.0006882081954954827
0.10691453910930034,-0.004997133468029095,-0.0040283725223781265,-0.00304900370369248,-0.002857679668238528,-0.0016869868140989277,-0.0007182258684479614
0.10922130710306134,-0.005215094136217861,-0.004204078609139325,-0.0031819925239468536,-0.002982323481325309,-0.0017605683535112946,-0.0007495528264327587
0.11157784548933738,-0.005442561625303288,-0.004387448492819354,-0.003320781936142529,-0.003112403901010612,-0.0018373593092018683,-0.0007822461767179366
0.11398522810475967,-0.005679950595619806,-0.004578816446318477,-0.0034656249455081124,-0.003248158056523524,-0.0019174996667285686,-0.0008163655174272403
0.11644455195485645,-0.0059276937937995326,-0.0047785313225647,-0.0036167855926365813,-0.0033898334199918174,-0.0020011355174189317,-0.0008519730461840989
0.11895693771394109,-0.006186242841644861,-0.004986957190452902,-0.003774539434816322,-0.003537688257569614,-0.0020884193246863258,-0.0008891336734943734
0.12152353023578515,-0.006456069059409392,-0.00520447399852178,-0.003939174048356444,-0.003691992100241945,-0.002179510201962106,-0.0009279151410745154
0.12414549907531011,-0.006737664324988047,-0.0054314782675785,-0.004110989552822088,-0.0038530262351644433,-0.0022745742027503848,-0.0009683881453408328
0.12682403902153433,-0.007031541970582542,-0.005668383813533613,-0.004290299158135344,-0.004021084218433868,-0.0023737846233341207,-0.001010626466285202
0.12956037064201945,-0.007338237718476836,-0.005915622501763954,-0.00447742973553915,-0.004196472410224169,-0.0024773223186843867,-0.00105470710197152
0.13235574083906337,-0.0076583106576283855,-0.006173645034378625,-0.0046727224134649,-0.004379510533263608,-0.0025853760321486105,-0.0011007104088989715
0.1352114234178934,-0.007992344262855118,-0.00644292177182291,-0.004876533199389781,-0.004570532255670688,-0.002698142739518414,-0.0011487202484868324
0.13812871966711918,-0.008340947458475714,-0.006723943590317454,-0.005089233628816959,-0.0047698857992109645,-0.0028158280081044228,-0.0011988241399482381
0.1411089589517085,-0.008704755728340402,-0.007017222776694086,-0.005311211442560049,-0.004977934574081891,-0.0029386463714697834,-0.00125111341983007
0.1441534993187578,-0.009084432274272136,-0.007323293962255797,-0.005542871293562766,-0.00519505784137915,-0.0030668217205025404,-0.0013056834085075908
0.14726372811633232,-0.009480669225020555,-0.007642715097353946,-0.005784635484532945,-0.00542165140444275,-0.0032005877115319093,-0.0013626335839300105
0.15044106262565846,-0.009894188897911058,-0.00797606846843772,-0.006036944737714036,-0.005658128330321697,-0.0033401881922070116,-0.0014220677629216156
0.15368695070695568,-0.01032574511544154,-0.008323961759382529,-0.0063002589981499945,-0.005904919702625017,-0.003485877645872132,-0.00148409429033672
0.1570028714592034,-0.010776124579126866,-0.00868702915893205,-0.0065750582718078,-0.006162475407031531,-0.003637921655145881,-0.0015488262363523141
0.16039033589414256,-0.011246148302893338,-0.009065932516070534,-0.0068618434998833095,-0.0064312649506881245,-0.0037965973853516,-0.0016163816021353486
0.1638508876248191,-0.011736673108243778,-0.00946136254503931,-0.007161137470491984,-0.006711778316597973,-0.003962194088291711,-0.0016868835340309567
0.16738610356898426,-0.012248593183187844,-0.009874040081462867,-0.0074734857686751515,-0.007004526853824987,-0.004135013626568295,-0.0017604605462445237
0.17099759466766973,-0.012782841706467022,-0.010304717390562367,-0.0077994577651416905,-0.007310044203825037,-0.004315371018120812,-0.0018372467517015507
0.17468700661926823,-0.013340392537767885,-0.010754179527573772,-0.008139647643279783,-0.007628887262325882,-0.004503594999770391,-0.0019173821002992277
0.17845602062945146,-0.013922261973222366,-0.011223245749068331,-0.008494675462528897,-0.007961637174725276,-0.004700028607141218,-0.0020010126230359873
0.18230635417726884,-0.014529510563304222,-0.011712770971657075,-0.008865188253958992,-0.008308900360732046,-0.004905029766179292,-0.002088290679444861
0.1862397617977746,-0.015163244986949712,-0.012223647271252632,-0.009251861140569136,-0.008671309560633386,-0.005118971888332713,-0.002179375204254385
0.19025803588154147,-0.015824619971024287,-0.012756805411326795,-0.009655398470052295,-0.009049524890797342,-0.005342244457047288,-0.00227443194717793
0.19436300749142418,-0.016514840237767437,-0.013313216382082781,-0.010076534941223812,-0.009444234889473008,-0.005575253587286541,-0.0023736336971132595
0.19855654719694527,-0.017235162454240227,-0.01389389292382251,-0.01051603669664385,-0.009856157525265481,-0.0058184225321161916,-0.0024771604787929592
0.20284056592668387,-0.017986897146803793,-0.014499890996760453,-0.010974702342897574,-0.010286041129606214,-0.00607219210089904,-0.002585199706084732
0.2072170158390545,-0.01877141053013719,-0.015132311145981864,-0.01145336384641452,-0.010734665200942017,-0.0063370209424230516,-0.0026979462718221756
0.21168789121187476,-0.01959012618431601,-0.015792299694220756,-0.011952887236646868,-0.011202841012313263,-0.006613385633633506,-0.0028156025494446915
0.21625522935112532,-0.020444526495333088,-0.016481049676956214,-0.012474173030220654,-0.011691411935794312,-0.006901780501193371,-0.0029383782771523516
0.22092111151931798,-0.02133615375476445,-0.01719980141460871,-0.013018156269918434,-0.01220125337754788,-0.007202717089717842,-0.0030664902911362243
0.22568766388389286,-0.02226661079400133,-0.017949842596295944,-0.013585806052009215,-0.012733272196962676,-0.0075167231784477005,-0.003200162071190237
0.2305570584860791,-0.023237561008826426,-0.01873250772992249,-0.01417812439574721,-0.013288405463775684,-0.007844341238722921,-0.0033396230601597243
0.2355315142306589,-0.02425072761260393,-0.01954917679582591,-0.014796144291318359,-0.013867618389769378,-0.008186126219451278,-0.003485107718714634
0.24061329789708719,-0.025307891942642956,-0.02040127292744586,-0.015440926748854607,-0.014471901258344189,-0.008542642548343082,-0.0036368542792891076
0.24580472517242583,-0.02641089063608384,-0.02129025893422504,-0.016113556663034562,-0.015102265167804621,-0.00891446024433732,-0.003795103167991337
0.2511081617065656,-0.027561611490548206,-0.022217632480792525,-0.016815137307009502,-0.01575973640434874,-0.009302150052351507,-0.003960095071009459
0.25652602419021425,-0.028761987832124726,-0.023184919743759254,-0.017546783277291686,-0.016445349270087707,-0.00970627753570704,-0.004132068632432387
0.26206078145614403,-0.030013991229976708,-0.024193667384115193,-0.018309611728980414,-0.0171601372111395,-0.010127396094136577,-0.004311257783193051
0.2677149556041991,-0.031319622423363606,-0.025245432699667406,-0.01910473176886899,-0.01790512212171446,-0.01056603891530103,-0.004497888715507763
0.2734911231505754,-0.03268090036298158,-0.02634177185801157,-0.019933231912649833,-0.018681301742279728,-0.011022709913655185,-0.004692176533045711
0.2793919162018978,-0.03409984931341671,-0.027484226155358678,-0.020796165561129003,-0.019489635122882522,-0.011497873760118356,-0.004894321623272378
0.2854200236546289,-0.03557848401572392,-0.02867430629868909,-0.02169453450797631,-0.020331026185369368,-0.011991945156662374,-0.005104505814064415
0.29157819242035604,-0.03711879296670891,-0.029913474766209987,-0.022629270556476136,-0.021206305488749383,-0.012505277558659149,-0.005322888390860939
0.29786922867751425,-0.0387227199319846,-0.031203126361509202,-0.023601215392930107,-0.022116210377895136,-0.013038151591636217,-0.0055496020624344194
0.30429599915011685,-0.040392143870618645,-0.03254456713747869,-0.024611098937396936,-0.023061363774220203,-0.013590763445128301,-0.0057847489721041395
0.3108614324140756,-0.04212885750740034,-0.033938991924207795,-0.025659516465623255,-0.02404225194460311,-0.014163213552150306,-0.006028396856303624
0.3175685202317052,-0.043934544841739094,-0.035387460747965845,-0.02674690486655191,-0.02505920165807888,-0.014755495876625724,-0.0062805754535321875
0.32442031891502215,-0.045810757927512054,-0.03689087447360933,-0.02787351846479766,-0.026112357205076604,-0.015367488131736828,-0.006541273263741029
0.3314199507184558,-0.04775889329374563,-0.03844995003825071,-0.029039404894183697,-0.02720165780774246,-0.01599894323931962,-0.006810434751277322
0.3385706052616103,-0.04978016840029822,-0.040065195668256344,-0.030244381554210248,-0.028326815988953126,-0.016649482314552627,-0.007087958073964597
0.34587554098272233,-0.05187559853472617,-0.04173688648360631,-0.03148801321378636,-0.029487297489341147,-0.017318589422525635,-0.007373693407276963
0.35333808662347993,-0.0540459745558932,-0.04346504089309059,-0.03276959134369629,-0.030682303323978914,-0.018005608305653738,-0.0076674419165303695
0.36096164274587544,-0.056291841876843066,-0.04524939817089528,-0.03408811575950382,-0.03191075455212848,-0.018709741225665905,-0.00796895541233264
0.3687496832817875,-0.05861348105477089,-0.047089397580822936,-0.03544227913888956,-0.033171280294371705,-0.019430050003702404,-0.0082779367060056
0.37670575711599547,-0.06101089032082982,-0.04898415937997429,-0.036830454941333135,-0.03446220947219121,-0.020165459279661083,-0.008594040663107594
0.38483348970335035,-0.06348377033862262,-0.05093246799107247,-0.03825068920391059,-0.03578156666732886,-0.020914761950106733,-0.00891687593528638
0.3931365847208345,-0.06603151142942289,-0.052932757583873224,-0.0397006966157135,-0.03712707240455622,-0.021676626685309577,-0.00924600733413257
0.40161882575526875,-0.06865318344649138,-0.05498310025371357,-0.04117786118684792,-0.03849614805521402,-0.022449607372558036,-0.009580958796020958
0.41028407802743183,-0.07134752842236976,-0.057081196931720105,-0.04267924172849534,-0.03988592544393278,-0.02323215428657925,-0.009921216874536107
0.41913629015337905,-0.0741129560537781,-0.05922437110918102,-0.04420158225129907,-0.04129326112169955,-0.024022626750040632,-0.01026623468724537
0.4281794959437638,-0.07694754203059843,-0.06140956541051615,-0.04574132727387838,-0.04271475514942147,-0.024819307018542222,-0.010615436236461384
0.43741781624197923,-0.07984902916007046,-0.06363334100748026,-0.04729464191559715,-0.04414677412176339,-0.02562041510558563,-0.01096822101923177
0.44685546080196087,-0.08281483118619186,-0.0658918798336329,-0.04885743653186324,-0.04558547805552868,-0.02642412425365133,-0.011323968840016643
0.4564967302065034,-0.08584203915853422,-0.06818098953415551,-0.050425395540305895,-0.047026850673798984,-0.027228576757239095,-0.011682044740184735
0.46634601782696805,-0.08892743016510943,-0.0704961110726119,-0.05199400998599599,-0.04846673253952634,-0.028031899851743203,-0.01204180396130633
0.47640781182526976,-0.09206747821109404,-0.07283232891338275,-0.05355861330679494,-0.04990085643245165,-0.028832221397299157,-0.012402596863956727
0.4866866971990613,-0.0952583669994156,-0.07518438370551495,-0.05511441968877845,-0.05132488432252194,-0.029627685108054996,-0.012763773730005132
0.49718735787104273,-0.09849600435043565,-0.07754668740912815,-0.05665656434852902,-0.052734445271934716,-0.030416465103397322,-0.013124689383825591
0.5079145788233493,-0.10177603798603252,-0.07991334082698714,-0.05818014504524738,-0.054125173596232395,-0.031196779587192774,-0.01348470757616016
0.5188732482779922,-0.10509387239789994,-0.08227815352840478,-0.05968026411155611,-0.05549274663150386,-0.03196690349281381,-0.013843205083170995
0.5300683599243404,-0.10844468652030495,-0.08463466617682366,-0.06115207029725028,-0.05683292148803823,-0.03272517996442659,-0.014199575482230664
0.5415050151946665,-0.11182345193325258,-0.08697617529253654,-0.06259079974402229,-0.05814157021853375,-0.0334700305776483,-0.014553232574952973
0.553188425588786,-0.11522495133226895,-0.08929576049445384,-0.063991815449666,-0.05941471288868022,-0.03419996423432553,-0.01490361343662161
0.5651239150488556,-0.1186437970151066,-0.09158631426637565,-0.06535064463522144,-0.060648548106835454,-0.03491358469607364,-0.015250181079357245
0.5773169223854061,-0.12207444915282525,-0.09384057428136619,-0.06666301349537865,-0.061839480644765826,-0.035609596748747724,-0.01559242672391159
0.5897730037557221,-0.12551123363219469,-0.09605115829101032,-0.06792487888838208,-0.06298414586027218,-0.03628681101475878,-0.0159298716817948
0.6024978351956923,-0.12894835927748086,-0.0982106015441492,-0.06913245660375292,-0.0640794307123076,-0.03694414745179497,-0.016262068855459055
0.6154972152062902,-0.13237993428178974,-0.10031139664296307,-0.07028224593149429,-0.06512249123756617,-0.03758063759492866,-0.01658860386942665
0.6287770673958545,-0.13579998170067442,-0.10234603567505232,-0.07137105034234159,-0.0661107664324079,-0.0381954256142181,-0.016909095849578643
0.6423434431793843,-0.13920245388307745,-0.10430705438161195,-0.07239599417258866,-0.06704198855364035,-0.03878776827184752,-0.01722319787130705
0.656202524536071,-0.14258124573666384,-0.10618707803785121,-0.07335453528688263,-0.06791418991479237,-0.039357033871704944,-0.017530597099924855
0.6703606268263259,-0.14593020674544083,-0.10797886863717587,-0.07424447376635526,-0.06872570631006772,-0.039902700300309596,-0.017831014648678034
0.6848242016695909,-0.14924315167746907,-0.10967537289004806,-0.07506395673612037,-0.0694751772455677,-0.040424352261409585,-0.018124205180963276
0.6995998398842341,-0.15251386993876287,-0.1112697704767058,-0.07581147950448425,-0.07016154319630152,-0.040921677807669504,-0.01840995628400738
0.7146942744908824,-0.15573613354635713,-0.11275552193432142,-0.07648588323557401,-0.07078404013797365,-0.04139446427195115,-0.018688087641371393
0.7301143837805493,-0.15890370370857432,-0.11412641551732855,-0.0770863494171527,-0.07134219162478564,-0.041842593698074915,-0.018958450031288626
0.7458671944489629,-0.16201033601407894,-0.11537661234720131,-0.07761239141621867,-0.07183579869897583,-0.04226603786691688,-0.019220924177097004
0.7619598847985163,-0.1650497842429206,-0.11650068916658324,-0.0780638434368488,-0.07226492792513745,-0.04266485300855871,-0.01947541947495962
0.7783997880093056,-0.1680158028230022,-0.11749367803272626,-0.07844084720814681,-0.07262989784325247,-0.04303917428520135,-0.01972187262274691
0.7951943954807419,-0.17090214796394004,-0.11835110232618135,-0.07874383673580304,-0.07293126412961604,-0.043389210122952604,-0.019960246172440826
0.812351360245261,-0.17370257750766083,-0.11906900851085966,-0.07897352144944353,-0.07316980374528093,-0.043715236463599844,-0.020190527026776067
0.8298785004556889,-0.1764108495414357,-0.11964399315853869,-0.07913086807054931,-0.07334649833812529,-0.044017591000284656,-0.02041272489909146
0.8477838029478458,-0.17902071982487988,-0.12007322484139671,-0.07921708151317114,-0.07346251714797675,-0.04429666745377403,-0.020626870753598647
0.8660754268800204,-0.18152593808836642,-0.12035446059667343,-0.07923358511289291,-0.07351919964518744,-0.04455290993889138,-0.02083301524147893
0.8847617074509656,-0.1839202432673166,-0.12048605677420449,-0.07918200045941676,-0.07351803811236246,-0.044786807463775,-0.02103122714646813
0.9038511596981174,-0.1861973577457265,-0.12046697418650332,-0.07906412708559019,-0.07346066035724091,-0.04499888859803097,-0.021221591851876775
0.9233524823777567,-0.18835098069481881,-0.12029677758863128,-0.07888192224151208,-0.07334881272261873,-0.04518971633962571,-0.02140420983935848
0.9432745619288951,-0.19037478061027246,-0.11997562961785324,-0.0786374809571897,-0.07318434353713027,-0.04535988320456952,-0.021579195228178916
0.9636264765226815,-0.1922623871758316,-0.11950427941822661,-0.07833301657178343,-0.07296918712915079,-0.045510006558103167,-0.021746674362293772
0.984417500199178,-0.19400738261414585,-0.11888404626034427,-0.07797084188224251,-0.07270534850533183,-0.045640724201239324,-0.021906784451183325
1.0056571070933933,-0.19560329272877408,-0.11811679853969559,-0.07755335103960359,-0.0723948887756351,-0.045752690222126025,-0.022059672269159447
1.0273549757524882,-0.197043577895319,-0.11720492859730247,-0.07708300229776127,-0.072039911388391,-0.04584657111780199,-0.0222054929167238
1.0495209935461407,-0.19832162432503475,-0.11615132385279436,-0.07656230169738293,-0.07164254922198837,-0.04592304218847293,-0.022344408646544967
1.0721652611720573,-0.1994307359991988,-0.11495933477276865,-0.07599378774709276,-0.07120495256444331,-0.04598278420344204,-0.022476587755705435
1.095298097258697,-0.20036412775505175,-0.11363274021655012,-0.07538001714518827,-0.07072927799827788,-0.04602648033527279,-0.022602203545071475
1.1189300430673081,-0.20111492008948273,-0.11217571070797716,-0.0747235515681195,-0.07021767819592278,-0.04605481335657252,-0.022721433345925912
1.1430718672954112,-0.20167613632907044,-0.11059277017675218,-0.07402694553672795,-0.06967229262018998,-0.04606846309199475,-0.022834457613401804
1.1677345709839149,-0.20204070288741527,-0.10888875669742981,-0.0732927353578754,-0.06909523911516618,-0.046068104116578024,-0.0229414590857277
1.1929293925301239,-0.20220145338453166,-0.10706878272974607,-0.07252342912748438,-0.06848860636514792,-0.0460544036903785,-0.023042622007855396
1.2186678128088848,-0.20215113743011748,-0.10513819533225366,-0.07172149777113973,-0.06785444719279232,-0.04602801991846084,-0.023138131417677565
1.2449615604042448,-0.20188243486462676,-0.10310253678365355,-0.07088936709013804,-0.06719477266248974,-0.045989600124668684,-0.023228172492744503
1.271822616953976,-0.20138797620273385,-0.10096750600434623,-0.0700294107741426,-0.06651154695089811,-0.045939779427158545,-0.023312929955153328
1.2992632226094094,-0.20066036992838976,-0.09873892112593885,-0.06914394433625204,-0.06580668294354197,-0.04587917950343978,-0.02339258753210277
1.3272958816130858,-0.1996922371478166,-0.09642268351015504,-0.06823521992222792,-0.06508203851426464,-0.045808407532586914,-0.023467327469478327
1.3559333679967263,-0.19847625391783863,-0.09402474347187062,-0.0673054219426985,-0.064339413442983,-0.045728055302334814,-0.023537330095738718
1.385188731402163,-0.19700520133723753,-0.09155106791497958,-0.06635666347525526,-0.06358054692661286,-0.045638698468958405,-0.023602773433331337
1.415075303027846,-0.19527202322663983,-0.08900761004525637,-0.06539098338233795,-0.06280711563798491,-0.04554089595808897,-0.023663832854840805
1.4456067017036531,-0.19326989093918567,-0.08640028128212063,-0.06441034409057345,-0.062020732288114,-0.04543518949498537,-0.02372068078108852
1.4767968400967788,-0.19099227455304746,-0.08373492545170058,-0.06341662997764708,-0.061222944648088085,-0.045322103253179924,-0.023773486418433964
1.5086599310515092,-0.18843301941269153,-0.08101729530732271,-0.062411646313777824,-0.06041523498816159,-0.04520214361088065,-0.02382241553258513
1.5412104940657823,-0.1855864267230678,-0.07825303139071715,-0.061397118706288945,-0.05959901989317662,-0.045075799005010575,-0.023867630256286076
1.574463361907499,-0.1824473366738104,-0.07544764321807185,-0.06037469299759968,-0.058775650415253455,-0.04494353987328287,-0.023909288928347983
1.608433687373566,-0.17901121239101458,-0.072606492749553,-0.05934593556903933,-0.057946412526624136,-0.04480581867524536,-0.02394754596156884
1.6431369501947917,-0.17527422289187378,-0.06973478007908285,-0.058312334005236055,-0.05711252783755927,-0.04466306998377362,-0.0239825517371956
1.6785889640897458,-0.17123332315857986,-0.0668375312628322,-0.05727529807628795,-0.05627515454647636,-0.044515710639040695,-0.024014452523692054
1.7148058839708111,-0.16688632945563597,-0.06391958818999588,-0.056236160997521045,-0.05543538859148667,-0.04436413995751365,-0.024043390417675004
1.7518042133057308,-0.1622319880881551,-0.06098560038761214,-0.05519618092928358,-0.0545942649748169,-0.04420873998907826,-0.024069503305008733
1.7896008116379563,-0.1572700359341801,-0.058040018642368185,-0.054156542681858766,-0.05375275923369949,-0.044049875815884376,-0.024092924840150076
1.8282129022692852,-0.15200125127470687,-0.05508709031615355,-0.05311835959323985,-0.05291178903343241,-0.04388789588702491,-0.0241137844419555
1.8676580801082359,-0.1464274936816765,-0.05213085622830871,-0.05208267555008417,-0.05207221586035904,-0.04372313238361614,-0.024132207304268738
1.9079543196877595,-0.14055173199605253,-0.04917514897585318,-0.051050467124680976,-0.051234846794495525,-0.04355590160932349,-0.02414831441972548
1.9491199833559578,-0.13437805972336725,-0.04622359256311226,-0.05002264580321181,-0.05040043634342162,-0.043386504401797754,-0.024162222615304763
1.991173829643495,-0.12791169748081965,-0.043279603213896234,-0.04900006028289605,-0.04956968832084452,-0.04321522656091048,-0.02417404459827388
2.034135021811572,-0.12115898243633483,-0.04034639124243422,-0.04798349881784236,-0.0487432577549517,-0.04304233929004869,-0.02418388901126589
2.0780231365843105,-0.11412734497533927,-0.03742696386340172,-0.046973691595509015,-0.047921752813251506,-0.0428680996471093,-0.024191860495321127
2.1228581730695444,-0.10682527310573509,-0.03452412882638822,-0.04597131312767255,-0.047105736732107384,-0.04269275100216874,-0.02419805975982542
2.1686605618721044,-0.09926226535818561,-0.03164049876583874,-0.04497698464161626,-0.04629572974055751,-0.04251652349911195,-0.024202583658353483
2.21545117440371,-0.09144877315092614,-0.02877849616368988,-0.04399127645899581,-0.045492210969295566,-0.042339634518817115,-0.02420552526951425
2.2632513323937284,-0.08339613376243493,-0.025940358828429266,-0.04301471035142368,-0.04469562033689378,-0.04216228914174991,-0.02420697398196986
2.312082817605161,-0.07511649518849328,-0.023128145801058375,-0.04204776186326986,-0.04390636040641871,-0.04198468060808652,-0.024207015582873803
2.3619678817602225,-0.06662273425273302,-0.02034374360522606,-0.041090862593554656,-0.04312479820662363,-0.04180699077370159,-0.024205732349044773
2.412929256680108,-0.05792836939182955,-0.017588872765617047,-0.040144402430009496,-0.04235126701279035,-0.04162939056059112,-0.024203203140247098
2.464990164643515,-0.04904746955124217,-0.014865094525347233,-0.039208731729530766,-0.04158606808312659,-0.04145204040047995,-0.024199503494025054
2.518174328968651,-0.039994560607355734,-0.012173817699673295,-0.03828416344028385,-0.04082947234739476,-0.041275090670541525,-0.024194705721577447
2.572505984823587,-0.030784530681698286,-0.009516305609580833,-0.037370975161562625,-0.040081722045081425,-0.041098682120333074,-0.024188879004216235
2.6280098902698144,-0.021432535636813466,-0.006893683044887355,-0.03646941113846325,-0.039343032311093595,-0.040922946289185747,-0.024182089490013492
2.68471133754411,-0.011953905946248344,-0.004306943212165848,-0.03557968418904134,-0.03861359270741804,-0.04074800591341987,-0.02417440039025992
2.7426361645837987,-0.002364056017973404,-0.0017569546282241166,-0.034701977562371145,-0.037893568699744584,-0.04057397532289042,-0.02416587207542542
2.801810766800672,0.007321603074203598,0.0007555320750645134,-0.03383644672646824,-0.03718310307842887,-0.04040096082645439,-0.0241565621703273
2.8622621091089737,0.017087746628271727,0.003229877464126618,-0.032983221085579384,-0.036482317323563995,-0.04022906108607821,-0.024146525648272688
2.924017738212867,0.026919214432431282,0.0056655467603852205,-0.03214240562676329,-0.03579131291425164,-0.040058367479344326,-0.02413581492393707
2.987105795159015,0.03680108341007626,0.008062103461453196,-0.03131408249611656,-0.03511017258245541,-0.03988896445025192,-0.02412447994481154
3.0515550281600263,0.04671873436758167,0.010419203144333977,-0.03049831250530266,-0.034438961512056276,-0.0397209298482224,-0.024112568281045632
3.1173948056945253,0.05665791254541297,0.01273658746476758,-0.02969513656937528,-0.033777728483935454,-0.03955433525529872,-0.024100125213545986
3.1846551298899204,0.06660478178915508,0.015014078363887462,-0.028904577077092153,-0.03312650696810815,-0.03938924630160856,-0.024087193820228225
3.253366650193879,0.0765459722636157,0.01725157249060949,-0.02812663919515579,-0.03248531616405681,-0.039225722969145504,-0.02407381506031553
3.323560677340779,0.08646862172886571,0.0194490358457724,-0.02736131210797421,-0.03185416199055113,-0.03906381988402807,-0.024060027856610378
3.39526919761953,0.09636041048170263,0.021606498651871364,-0.026608570194682213,-0.031233038026327598,-0.038903586597384354,-0.02404586917567786
3.4685248874491825,0.1062095901388771,0.02372405045033088,-0.02586837414527532,-0.030621926403097244,-0.038745067855059045,-0.024031374105896897
3.543361128269072,0.11600500650014922,0.025801835426604525,-0.02514067201778425,-0.030020798652393488,-0.038588303856368245,-0.024016575933341444
3.6198120217501923,0.12573611677950414,0.027840047961919856,-0.024425400238491157,-0.029429616507820944,-0.03843333050212305,-0.024001506215479695
3.6979124053347676,0.13539300153281086,0.029838928409216425,-0.023722484547248013,-0.0288483326643052,-0.038280179632201095,-0.02398619485265968
3.7776978681111415,0.1449663716402112,0.03179875908980567,-0.023031840889938815,-0.028276891495941814,-0.03812887925292063,-0.023970670157409446
3.8592047670311196,0.1544475707223727,0.03371986050631093,-0.022353376260195512,-0.027715229734061597,-0.037979453754488746,-0.02395495892153321
3.942470243477276,0.1638285733824958,0.03560258776672631,-0.02168698949240888,-0.02716327710711719,-0.03783192411884162,-0.023939086481026328
4.027532240187671,0.17310197967158025,0.03744732721381472,-0.02103257200814579,-0.02662095694399713,-0.037686308118133116,-0.02392307677883304
4.114429518545738,0.18226100617333163,0.0392544932535297,-0.020390008517985225,-0.02608818674232838,-0.037542620504199764,-0.0239069524254647
4.20320167624324,0.19129947409908787,0.041024525375814136,-0.01975917768077773,-0.025564878703337457,-0.03740087318929308,-0.02389073475752307
4.293889165324296,0.20021179477216222,0.04275788536076308,-0.019139952722314946,-0.02505094023477472,-0.03726107541835577,-0.023874443894138786
4.386533310618707,0.20899295286650066,0.044455054663014915,-0.01853220201532635,-0.024546274423382863,-0.03712323393318795,-0.02385809879138312
4.481176328573052,0.21763848774707029,0.04611653196699694,-0.01793578962269915,-0.02405078047840148,-0.036987353128753675,-0.02384171729470347
4.577861346488004,0.22614447323968,0.04774283090570841,-0.017350575805721524,-0.0235643541474293,-0.0368534352019414,-0.02382531618937811
4.676632422170781,0.23450749613661603,0.049334477935585985,-0.01677641749910397,-0.023086888106121917,-0.036721480293074205,-0.02380891124911194
4.7775345640115665,0.2427246337219886,0.05089201036015334,-0.01621316875455192,-0.02261827232291913,-0.03659148662043887,-0.023792517282728853
4.880613751493093,0.2507934305778461,0.052415974495128914,-0.015660681154465173,-0.0221583944002115,-0.03646345060811895,-0.02377614817910606
4.985916956142788,0.2587118749089887,0.05390692396790553,-0.015118804197416957,-0.02170713989302453,-0.036337367007399646,-0.02375981695030349
5.0934921629369,0.2664783746014443,0.05536541814429685,-0.014587385656885443,-0.02126439260654811,-0.036213229012027504,-0.02374353577302324
5.203388392166523,0.27409173320733515,0.0567920206758159,-0.014066271914746409,-0.02083003487354884,-0.036091028367559286,-0.023727316028385848
5.315655721775331,0.28155112602714727,0.058187298160759404,-0.013555308270918887,-0.02040394781277144,-0.035970755475046357,-0.023711168340111444
5.43034531017928,0.2888560764396937,0.05955181891269046,-0.013054339230506806,-0.019986011569427364,-0.03585239948936436,-0.023695102611136387
5.547509419578708,0.2960064326105609,0.060886151830110924,-0.012563208769730272,-0.019576105538676836,-0.035735948412327634,-0.0236791280587344
5.6672014397733586,0.3030023446912349,0.06219086536129148,-0.012081760581867496,-0.01917410857313584,-0.035621389180870655,-0.02366325324814067
5.789475912491241,0.30984424260403554,0.06346652655851481,-0.011609838304367903,-0.01877989917528189,-0.035508707750546153,-0.023647486124830808
5.914388556242457,0.3165328144919686,0.06471370021623679,-0.011147285728307699,-0.018393355675645484,-0.03539788917449427,-0.02363183404537139
6.04199629170918,0.3230689858980611,0.06593294808783479,-0.010693946991154557,-0.01801435639757143,-0.03528891767811604,-0.02361630380700025
6.172357267683538,0.3294538997253884,0.06712482817591359,-0.010249666753938014,-0.0176427798093991,-0.03518177672965783,-0.023600901675924435
6.305530887565068,0.3356888970167944,0.0682898940914074,-0.009814290363734601,-0.017278504664753447,-0.035076449106880236,-0.023585633414392737
6.441577836429864,0.3417754985826331,0.06942869447679678,-0.00938766400239821,-0.016921410131714443,-0.03497291696002647,-0.02357050430658736
6.580560108683839,0.3477153874951,0.07054177248922677,-0.008969634822365014,-0.016571375911440644,-0.03487116187121264,-0.023555519183406426
6.722541036312526,0.3535103924589764,0.07162966533927517,-0.008560051070413022,-0.01622828234704543,-0.03477116491048282,-0.023540682446131167
6.867585317740489,0.35916247206123053,0.0726929038816102,-0.008158762200062397,-0.015892010523131606,-0.034672906688609006,-0.02352599808902578
7.015759047313337,0.3646736998953575,0.07373201225368264,-0.007765618973439303,-0.015562442356787498,-0.03457636740686243,-0.023511469720987777
7.167129745415831,0.3700462505504376,0.07474750755909598,-0.007380473553201705,-0.015239460680350092,-0.034481526903890836,-0.023497100586186315
7.321766389239881,0.3752823864503334,0.07573989959237792,-0.007003179585251096,-0.014922949316636291,-0.03438836469978823,-0.023482893583749775
7.47973944421632,0.3803844455242267,0.07670969060191668,-0.00663359227283522,-0.014612793147052217,-0.03429686003759935,-0.02346885128660603
7.641120896124844,0.3853548296862108,0.07765737508830561,-0.006271568442547393,-0.014308878173015183,-0.03420699192225607,-0.023454975959436186
7.805984283896829,0.39019599409918015,0.07858343963526115,-0.005916966602895313,-0.014011091571185519,-0.03411873915722141,-0.023441269575807777
7.974404733125777,0.39491043719573504,0.07948836277059312,-0.005569646995847943,-0.01371932174288415,-0.034032080378827545,-0.023427733834518294
8.146458990300891,0.3995006914274484,0.08037261485477787,-0.005229471641901906,-0.013433458358054984,-0.03394699408852775,-0.02341437017516751
8.322225457779199,0.40396931471236996,0.0812366579949666,-0.004896304379101268,-0.013153392394211538,-0.033863458683058956,-0.023401179793048454
8.501784229512218,0.40831888254991,0.08208094598215343,-0.004570010896417287,-0.012879016170595836,-0.033781452482758545,-0.023388163653264016
8.685217127543533,0.4125519807717648,0.08290592424968013,-0.004250458762011355,-0.012610223378045515,-0.03370095375799298,-0.02337532250424973
8.872607739293727,0.4166711988972569,0.08371202985118664,-0.003937517446565453,-0.01234690910465941,-0.03362194075392888,-0.023362656890624223
9.064041455649878,0.42067912406176156,0.0844996914562346,-0.00363105834221078,-0.012088969857731557,-0.03354439171358703,-0.02335016716540217
9.259605509876792,0.42457833548676227,0.08526932936208276,-0.003330954777315487,-0.01183630358215948,-0.03346828489943354,-0.023337853501701367
9.45938901736776,0.42837139946121283,0.08602135552004819,-0.0030370820273719623,-0.01158880967545961,-0.03339359861342206,-0.023325715903769306
9.663483016253089,0.4320608648036526,0.08675617357509902,-0.0027493173224952816,-0.011346388999927126,-0.033320311215737974,-0.023313754217609894
9.871980508884622,0.43564925877620375,0.08747417891737896,-0.002467539851541911,-0.01110894389179129,-0.03324840114209848,-0.023301968140939655
10.084976504215495,0.4391390834218587,0.0881757587444878,-0.002191630763300312,-0.010876378167845702,-0.03317784691997672,-0.02329035723283951
10.302568061094151,0.4425328122973653,0.08886129213333716,-0.001921473164918197,-0.01064859712973476,-0.03310862718349028,-0.02327892092274153
10.524854332492469,0.44583288757578465,0.08953115012062662,-0.0016569521177991486,-0.010425507565853698,-0.033040720687305236,-0.023267658519122103
10.751936610688231,0.4490417174927277,0.09018569579093505,-0.0013979546311631008,-0.01020701775134858,-0.032974106319384355,-0.023256569217707412
10.98391837342237,0.45216167411245145,0.09082528437162951,-0.0011443696535176073,-0.009993037446061392,-0.03290876311281066,-0.02324565210916818
11.220905331052059,0.4551950913903493,0.09145026333352435,-0.0008960880622315148,-0.009783477890967784,-0.03284467025666593,-0.023234906186682613
11.463005474721315,0.4581442635099844,0.09206097249694078,-0.000653002651239909,-0.00957825180274885,-0.03278180710597045,-0.023224330352795974
11.71032912557072,0.4610114434734349,0.09265774414212036,-0.00041500811727868125,-0.00937727336713523,-0.03272015319087718,-0.02321392342621098
11.962988985009083,0.4637988419256196,0.09324090312354505,-0.00018200104459387134,-0.00918045823076874,-0.032659688225020855,-0.023203684148043524
12.22110018606962,0.4665086261932512,0.0938107669874313,4.612011171634123e-05,-0.008987723491848398,-0.03260039211304955,-0.02319361118785479
12.484780345874182,0.4691429195212198,0.0943676460920404,0.00026945504331643555,-0.008798987689759508,-0.032542244957692645,-0.023183703149336266
12.754149619229581,0.4717038004896299,0.09491184373016903,0.0004881016075990452,-0.008614170793642462,-0.03248522706585011,-0.023173958575673725
13.029330753380101,0.47419330259568504,0.09544365625347107,0.0007021558473832012,-0.00843319418993238,-0.03242931895431256,-0.023164375954678018
13.31044914394152,0.47661341398603874,0.09596337319790038,0.0009117120114070509,-0.00825598066932598,-0.032374501354817564,-0.023154953723688476
13.597632892041856,0.4789660773258717,0.09647127741055472,0.0011168625759481188,-0.008082454412722817,-0.03232075521845468,-0.02314569027397484
13.891012862694929,0.4812531897914152,0.09696764517669454,0.0013176982664986348,-0.007912540976734994,-0.03226806171975405,-0.023136583955266743
14.190722744433538,0.48347660317482344,0.09745274634742263,0.0015143080805168907,-0.007746167278427918,-0.03221640226006339,-0.023127633079725873
14.496899110229132,0.485638124089407,0.09792684446727806,0.0017067793104899032,-0.007583261579678369,-0.03216575847066916,-0.023118835925912018
14.809681479725866,0.48773951426535334,0.0983901969015526,0.0018951975671950283,-0.007423753470929606,-0.032116112215339165,-0.02311019074235343
15.129212382817567,0.48978249092620985,0.0988430549631274,0.0020796468037715954,-0.007267573854680465,-0.03206744559254204,-0.023101695751086115
15.455637424596189,0.49176872723723797,0.09928566403900652,0.0022602093396284495,-0.007114654928447317,-0.03201974093724225,-0.0230933491508436
15.78910535170182,0.49369985281719764,0.09971826371528358,0.0024369658848353293,-0.006964930167677408,-0.03197298082246658,-0.023085149120233295
16.129768120104092,0.4955774543063125,0.10014108790198017,0.0026099955646767814,-0.006818334308022145,-0.03192714806020791,-0.02307709382055767
16.477780964346017,0.49740307598310274,0.10055436495582937,0.0027793759441774313,-0.006674803328014622,-0.03188222570249977,-0.023069181398635452
16.83330246828198,0.4991782204236035,0.10095831780258946,0.0029451830529192424,-0.006534274430733178,-0.03183819704181656,-0.023061409989253434
17.19649463734173,0.5009043491972047,0.10135316405709549,0.003107491409759744,-0.0063966860260981084,-0.03179504561134083,-0.02305377771774364
17.567522972353753,0.5025828835935293,0.10173911614248166,0.0032663740475777914,-0.006261977712732514,-0.031752755184966897,-0.02304628270220277
17.946556544961304,0.5042152053753473,0.10211638140753188,0.0034219025381103663,-0.006130090259519272,-0.03171130977710346,-0.02303892305558619
18.333768074665564,0.5058026575528434,0.10248516224212834,0.003574147016371043,-0.006000965587843909,-0.031670693642278036,-0.023031696887803266
18.729334007531264,0.5073465451755279,0.1028456561911888,0.0037231762055578432,-0.005874546752821508,-0.03163089127430829,-0.023024602307640585
19.133434596590188,0.5088481361371961,0.10319805606694876,0.0038690574413970946,-0.005750777925371264,-0.03159188740555885,-0.023017637424364135
19.546253983979696,0.5103086619911839,0.10354255005877322,0.004011856696238603,-0.0056296043740949875,-0.031553667005950636,-0.023010800349628324
19.967980284853276,0.5117293187725185,0.10387932184180348,0.004151638603655972,-0.005510972446837625,-0.0315162152818631,-0.02300408919877195
20.39880567310155,0.5131112678239589,0.10420855068290047,0.004288466481978448,-0.005394829552888836,-0.031479517674363966,-0.022997502092472755
20.838926468922917,0.5144556366235662,0.10453041154533826,0.004422402358290611,-0.005281124144873139,-0.03144355985839076,-0.02299103715804518
21.28854322828348,0.5157635196117276,0.10484507519107655,0.004553506992093892,-0.005169805700875774,-0.03140832774061997,-0.0229846925307583
21.747860834307083,0.5170359790148691,0.10515270828125844,0.00468183989838189,-0.005060824706690559,-0.03137380745792473,-0.022978466354750204
22.217088590637424,0.5182740456647448,0.10545347347442524,0.004807459370897771,-0.004954132638273712,-0.03133998537555538,-0.0229723567844885
22.696440316814165,0.5194787198110653,0.1057475295229846,0.004930422504776599,-0.004849681944217421,-0.03130684808521633,-0.0229663619857029
23.186134445707232,0.5206509719269263,0.10603503136786774,0.00505078521953517,-0.004747426028401613,-0.0312743824029974,-0.022960480136055894
23.68639412305308,0.521791743503977,0.10631613023039721,0.005168602280613888,-0.004647319232977343,-0.03124257536728603,-0.022954709426352915
24.19744730913854,0.5229019478388626,0.10659097370337856,0.005283927322236703,-0.004549316821068183,-0.031211414236422264,-0.022949048061202015
24.71952688267883,0.5239824708066223,0.10685970583897042,0.005396812868417866,-0.004453374960389445,-0.031180886486802728,-0.022943494259697772
25.252870746936456,0.525034171623707,0.10712246723545782,0.005507310354668338,-0.004359450706589718,-0.031150979810310342,-0.022938046256404387
25.79772193813004,0.5260578835970566,0.10737939512179118,0.005615470149268997,-0.004267501986470301,-0.03112168211188171,-0.022932702301474484
26.354328736181976,0.5270544148601406,0.10763062344015317,0.005721341573542871,-0.004177487582135431,-0.03109298150729478,-0.02292746066171003
26.922944777855495,0.528024549095246,0.10787628292722529,0.0058249729231039105,-0.004089367114896381,-0.031064866320664075,-0.02292231962076874
27.50382917233303,0.5289690462404515,0.10811650119203042,0.005926411487554795,-0.004003101029526612,-0.03103732508176582,-0.022917277479849396
28.097246619288015,0.5298886431833498,0.10835140279403,0.006025703570200047,-0.003918650578622729,-0.031010346523621113,-0.022912332558026605
28.703467529504177,0.5307840544382074,0.10858110931765985,0.006122894508082455,-0.00383597780713818,-0.030983919579941843,-0.022907483192477818
29.3227681480976,0.5316559728092294,0.10880573944635197,0.006218028690935018,-0.003755045537670698,-0.030958033382668004,-0.02290272773929225
29.955430680396923,0.5325050700374394,0.10902540903389335,0.006311149580285891,-0.003675817355202504,-0.030932677259253194,-0.022898064573221966
30.601743420539982,0.5333319974333559,0.10924023117427195,0.006402299727758187,-0.0035982575919331072,-0.03090784072961439,-0.022893492088227996
31.262000882844745,0.5341373864919845,0.10945031627035773,0.00649152079377413,-0.0035223313141581336,-0.030883513504393223,-0.022889008697899782
31.93650393601462,0.5349218494956105,0.10965577210014343,0.006578853565156306,-0.003448004306634278,-0.030859685481554155,-0.022884612835240348
32.62555994023972,0.5356859800982345,0.10985670388186497,0.006664337973476098,-0.0033752430594722327,-0.03083634674401925,-0.022880302953055764
33.32948288725571,0.5364303538968365,0.11005321433781967,0.006748013111228968,-0.003304014753634288,-0.03081348755700808,-0.022876077524354943
34.048593543424985,0.5371555289855952,0.1102454037551932,0.0068299172501951055,-0.003234287247816936,-0.03079109836542271,-0.022871935041826053
34.78321959590469,0.5378620464968815,0.11043337004730835,0.006910087857114888,-0.003166029065440612,-0.0307691697912309,-0.022867874018833945
35.53369580196834,0.5385504311261382,0.11061720881186154,0.006988561611280808,-0.003099209380369894,-0.030747692630276435,-0.022863892988242096
36.300364141549565,0.5392211916428522,0.11079701338844483,0.007065374419238157,-0.003033798004992372,-0.030726657850588812,-0.02285999050369736
37.08357397307672,0.5398748213866913,0.11097287491445318,0.007140561432133374,-0.0029697653776659116,-0.03070605658930259,-0.02285616513954436
37.88368219266982,0.5405117987494776,0.11114488237940678,0.007214157060240867,-0.0029070825491727126,-0.030685880149555977,-0.022852415489345357
38.70105339677264,0.5411325876440269,0.1113131226777937,0.007286194988406436,-0.0028457211718685427,-0.030666119998465913,-0.022848740167946358
39.53606004829309,0.5417376379570644,0.11147768066185115,0.007356708191212924,-0.0027856534861369076,-0.03064676776471864,-0.02284513780982944
40.38908264632887,0.5423273859924453,0.11163863919083061,0.007425728948175614,-0.002726852309698824,-0.030627815235132805,-0.022841607069874148
41.26050989955469,0.5429022548963918,0.1117960791801984,0.007493288856807334,-0.002669291025945375,-0.030609254353144433,-0.022838146623542666
42.1507389033504,0.5434626550749506,0.11195007965077597,0.007559418848110955,-0.002612943571666526,-0.030591077215439078,-0.022834755165524023
43.06017532075128,0.544008984594992,0.11210071777397479,0.007624149199356278,-0.002557784426895915,-0.03057327606997562,-0.02283143141113131
43.9892335673018,0.5445416295748231,0.11224806891847328,0.007687509549069382,-0.0025037886028891343,-0.03055584331281469,-0.022828174095387177
44.93833699989847,0.5450609645621736,0.11239220669300964,0.007749528908420178,-0.002450931632886899,-0.030538771486908645,-0.022824981973176284
45.90791810970654,0.5455673529011325,0.11253320299207781,0.007810235676123156,-0.002399189559870285,-0.030522053277945882,-0.02282185381883428
46.898418719239245,0.5460611470857799,0.11267112803490686,0.007869657650082962,-0.0023485389263728784,-0.030505681513160576,-0.02281878842592533
47.91029018368945,0.5465426891060972,0.11280605040852798,0.00792782204003406,-0.0022989567660610666,-0.03048964915897545,-0.022815784608523293
48.9439935966046,0.5470123107799001,0.11293803710832151,0.0079847554807837,-0.0022504205910834907,-0.03047394931761771,-0.022812841198458722
49.99999999999999,0.5474703340751486,0.11306715357418362,0.008040484043420282,-0.0022029083847612263,-0.030458575225730367,-0.02280995704795663

